Internal Reshetikhin-Turaev TQFT

A 3-dimensional topological quantum field theory (TQFT) is a symmetric monoidal functor from the category of 3-cobordisms to the category of vector spaces. Such TQFTs provide in particular numerical invariants of closed 3-manifolds such as the Reshetikhin-Turaev invariants and representations of the mapping class group of closed surfaces. In 1994, using a modular category, Turaev explains how to construct a TQFT. In this article, we describe a generalization of this construction starting from a ribbon category $\mathcal{C}$ with coend. We present a cobordism by a special kind of tangle and we associate to the latter a morphism defined between tensorial products of the coend as described by Lyubashenko in 1994. Composing with an \emph{admissible} color and using extension of Kirby calculus on 3-cobordisms, this morphism gives rise to an \emph{internal} TQFT which takes values in the symmetric monoidal subcategory of transparent objects of $\mathcal{C}$. When the category $\mathcal{C}$ is modular, this subcategory is equivalent to the category of vector spaces. When the category $\mathcal{C}$ is premodular and normalizable with invertible dimension, our TQFT is a lift of Turaev's one associated to the modularization of $\mathcal{C}$.

==> construction10.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{120bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{construction10.pdf}}%
    \put(0.2634454,0.36628898){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45421069\unitlength}\raggedright \small{$p_{\alpha,1}\W_{\C}(M;\alpha)q_{\alpha,1}$}\end{minipage}}}%
    \put(0.37217594,0.20242032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C_{\alpha}$}}}}%
    \put(0.37217595,0.41432599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C_{\alpha}$}}}}%
    \put(0.5096949,0.02644439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$\mathrm{Im}(\omega(\alpha\otimes \alpha)^{-1}\W_{\C}(\mathrm{id}_{\Sigma_1};\alpha))$}}}}%
    \put(0.43216344,0.16029657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31015554\unitlength}\raggedright \footnotesize{$q_{1}$}\end{minipage}}}%
    \put(0.43216567,0.53983389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11532998\unitlength}\raggedright \footnotesize{$p_{1}$}\end{minipage}}}%
    \put(0.10472649,-0.03767985){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.59412377\unitlength}\raggedright $\text{TQFT with anomaly $\V_{\C}(\phantom{O};\alpha)$}$\end{minipage}}}%
    \put(0.51457164,0.623786){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$\mathrm{Im}(\omega(\alpha\otimes \alpha)^{-1}\W_{\C}(\mathrm{id}_{\Sigma_1};\alpha))$}}}}%
  \end{picture}%
\endgroup%


==> construction2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{80bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{construction2.pdf}}%
    \put(0.05309107,-0.00677217){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.27613898\unitlength}\raggedright $\text{Cobordism tangle $T$}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> construction3.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{80bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{construction3.pdf}}%
    \put(0.05063203,-0.00142157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.78100969\unitlength}\raggedright $\text{An opentangle $O$}$\end{minipage}}}%
    \put(0.0442981,-0.12714527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.78100969\unitlength}\raggedright $\text{such that U($O$)=$T$}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> construction5.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{80bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.5)%
    \put(0,0){\includegraphics[width=\unitlength]{construction5.pdf}}%
    \put(0.45925773,0.07610455){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604363\unitlength}\raggedright {\footnotesize $X$}\end{minipage}}}%
    \put(0.71962473,0.07610255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604363\unitlength}\raggedright {\footnotesize $Y$}\end{minipage}}}%
    \put(0.93966655,0.07610255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604363\unitlength}\raggedright {\footnotesize $Z$}\end{minipage}}}%
    \put(0.3264238,1.37971045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604363\unitlength}\raggedright {\footnotesize $C$}\end{minipage}}}%
    \put(0.02142176,-0.00968317){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.37345335\unitlength}\raggedright $\text{Composition by $\iota_Z$}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> construction62.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction62.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{construction62.pdf}}%
    \put(0.44850293,0.57911653){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $|O|_{\C}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{construction62.pdf}}%
    \put(0.28254789,0.08852755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604362\unitlength}\raggedright {\footnotesize $X$}\end{minipage}}}%
    \put(0.55350857,0.08700955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604362\unitlength}\raggedright {\footnotesize $Y$}\end{minipage}}}%
    \put(0.82665909,0.08549255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604362\unitlength}\raggedright {\footnotesize $Z$}\end{minipage}}}%
    \put(0.36628517,0.90379174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.09811091,0.34379144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.37059002,0.34379244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.64848262,0.34740144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(-0.05970911,-0.01668267){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.62247787\unitlength}\raggedright $\text{Universal morphism $|O|_{\C}$}$\end{minipage}}}%
    \put(-0.03302936,0.54639723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0.42104538,0.92276013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.14052585,0.34829003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.40503005,0.34829013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.69433151,0.34829013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> construction63.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction63.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{construction63.pdf}}%
    \put(0.45263581,0.57911653){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $|O|_{\C}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{construction63.pdf}}%
    \put(0.28668077,0.08852755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604362\unitlength}\raggedright {\footnotesize $X$}\end{minipage}}}%
    \put(0.55764145,0.08700955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604362\unitlength}\raggedright {\footnotesize $Y$}\end{minipage}}}%
    \put(0.83079197,0.08549255){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19604362\unitlength}\raggedright {\footnotesize $Z$}\end{minipage}}}%
    \put(0.36628517,0.90379174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.09811091,0.34379144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.37059002,0.34379244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.64848262,0.34740144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18586327\unitlength}\raggedright $C$\end{minipage}}}%
    \put(-0.05970911,-0.01668267){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.62247787\unitlength}\raggedright $\text{Universal morphism $|O|_{\C}$}$\end{minipage}}}%
    \put(-0.03302936,0.54639723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0.42517826,0.92276013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.14465873,0.34829003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.40916293,0.34829013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
    \put(0.69846439,0.34829013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43583263\unitlength}\raggedright $C$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> construction7.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{80bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{construction7.pdf}}%
    \put(0.4119965,0.61420333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.59194691\unitlength}\raggedright $|O|_{\C}$\end{minipage}}}%
    \put(0.47974024,0.16761728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16512439\unitlength}\raggedright \small{$\alpha$}\end{minipage}}}%
    \put(0.76017024,0.16567628){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16512439\unitlength}\raggedright \small{$\alpha$}\end{minipage}}}%
    \put(0.09713,0.05543484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C$}}}}%
    \put(0.37045,0.87100952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C$}}}}%
    \put(-0.05000057,-0.01921897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.70000051\unitlength}\raggedright $\text{Isotopy invariant $|T|_{\C,\alpha}$}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> construction9.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'construction9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{80bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{construction9.pdf}}%
    \put(0.39517817,0.57416627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40733114\unitlength}\raggedright \small{$|T|_{\C,\alpha}$}\end{minipage}}}%
    \put(0.41906329,0.32314565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C$}}}}%
    \put(0.41000001,0.64100499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C$}}}}%
    \put(0.45997447,0.8322417){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18350615\unitlength}\raggedright \small{$p_{\alpha,1}$}\end{minipage}}}%
    \put(0.33000001,0.90673792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C_{\alpha}$}}}}%
    \put(0.33000001,0.05958272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small{$C_{\alpha}$}}}}%
    \put(-0.0003693,0.54035199){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08471037\unitlength}\raggedright $\nu_{\alpha(T)}$\end{minipage}}}%
    \put(0.45497447,0.2702417){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18456744\unitlength}\raggedright \small{$q_{\alpha,1}$}\end{minipage}}}%
    \put(-0.39390306,-0.00838907){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.53943187\unitlength}\raggedright $\text{Topological invariant $\W_{\C}(M;\alpha)$}$\end{minipage}}}%
    \put(-0.38279078,-0.14098967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.92388406\unitlength}\raggedright $\text{restricted on images of $\Pi_{\alpha,1}$}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> coupon.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55)%
    \put(0,0){\includegraphics[width=\unitlength]{coupon.pdf}}%
    \put(0.49912571,0.38352778){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22645689\unitlength}\raggedright $\longleftrightarrow$\end{minipage}}}%
    \put(-0.11562818,0.07896567){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.57931168\unitlength}\raggedright $\text{All components of the same entrance or exit boundary component can cross any component.}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> coupon2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupon2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55)%
    \put(0,0){\includegraphics[width=\unitlength]{coupon2.pdf}}%
    \put(0.45813375,0.35682266){\color[rgb]{0,0,0}\rotatebox{0.28430016}{\makebox(0,0)[lt]{\begin{minipage}{0.22661989\unitlength}\raggedright $\longleftrightarrow$\end{minipage}}}}%
  \end{picture}%
\endgroup%


==> couponfusion.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'couponfusion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{337.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24444444)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{couponfusion.pdf}}%
    \put(0.22183365,0.17045679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10064751\unitlength}\raggedright $\longleftrightarrow$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{couponfusion.pdf}}%
    \put(0.02444174,0.05828416){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.04222031\unitlength}\raggedright $\text{All components of the same entrance or exit boundary component can cross any component.}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{couponfusion.pdf}}%
    \put(0.45374499,0.15150407){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{and}$\end{tabular}}}}%
    \put(0.16074467,0.15621564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\leftrigtharrow$\end{tabular}}}}%
    \put(0.73263572,0.1511168){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\leftrigtharrow$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> gluingtangle.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gluingtangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{220bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.27272727)%
    \put(0,0){\includegraphics[width=\unitlength]{gluingtangle.pdf}}%
    \put(0.49440652,0.92256779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07638696\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.49204078,0.45182575){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07638696\unitlength}\raggedright $S$\end{minipage}}}%
    \put(0.13760587,0.24307501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_1}$\end{minipage}}}%
    \put(0.77572315,0.24074592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_r}$\end{minipage}}}%
    \put(0.14160079,0.52025217){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_1}$\end{minipage}}}%
    \put(0.32317784,0.52025221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_2}$\end{minipage}}}%
    \put(0.59656351,0.51719188){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1253582\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_{s-1}}$\end{minipage}}}%
    \put(0.78324104,0.51821199){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_s}$\end{minipage}}}%
    \put(0.14160077,0.97317472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_1}$\end{minipage}}}%
    \put(0.7781406,0.97419482){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_t}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> invariant00001.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariant00001.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33333333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{invariant00001.pdf}}%
    \put(0.12845779,0.17026897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$|T_{1}^{o}|_{\C}$\end{tabular}}}}%
    \put(0.79773119,0.17469682){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\psi_{f}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{invariant00001.pdf}}%
    \put(0.46008139,0.18593375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09128538\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{invariant00001.pdf}}%
    \put(0.09075516,0.03880391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{invariant00001.pdf}}%
    \put(0.82951636,0.0435229){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{invariant00001.pdf}}%
    \put(0.73617968,0.04395917){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{invariant00001.pdf}}%
    \put(0.17615161,0.03756831){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{invariant00001.pdf}}%
    \put(0.26275291,0.00971869){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03744185\unitlength}\raggedright $Y$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{invariant00001.pdf}}%
    \put(0.92693427,0.01776923){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03744185\unitlength}\raggedright $Y$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{invariant00001.pdf}}%
  \end{picture}%
\endgroup%


==> invariant00002.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'invariant00002.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33333333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{invariant00002.pdf}}%
    \put(0.8327903,0.04736868){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{invariant00002.pdf}}%
    \put(0.13883339,0.17437176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$|T_{2}^{o}|_{\C}$\end{tabular}}}}%
    \put(0.80810674,0.17879961){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\psi_{f}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{invariant00002.pdf}}%
    \put(0.47045701,0.19003652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09128538\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{invariant00002.pdf}}%
    \put(0.10040314,0.04290663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{invariant00002.pdf}}%
    \put(0.74502819,0.04820064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{invariant00002.pdf}}%
    \put(0.18607725,0.04180979){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04210483\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{invariant00002.pdf}}%
    \put(0.9373099,0.021872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03744185\unitlength}\raggedright $Y$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{invariant00002.pdf}}%
  \end{picture}%
\endgroup%


==> lemmainvproofantipode2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lemmainvproofantipode2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{40bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{lemmainvproofantipode2.pdf}}%
  \end{picture}%
\endgroup%


==> lemmamovecoupon1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lemmamovecoupon1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{320bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45)%
    \put(0,0){\includegraphics[width=\unitlength]{lemmamovecoupon1.pdf}}%
    \put(-0.03567235,0.24412551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17810024\unitlength}\raggedright $T_1=$\end{minipage}}}%
    \put(0.07896903,0.03209906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17036607\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_1}$\end{minipage}}}%
    \put(0.32014967,0.03209906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17036607\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_r}$\end{minipage}}}%
    \put(0.49372541,0.23566489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17810024\unitlength}\raggedright $T_2=$\end{minipage}}}%
    \put(0.60430564,0.03094851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17036607\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_1}$\end{minipage}}}%
    \put(0.84548627,0.03094851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17036607\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_r}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> lemmamovecoupon2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lemmamovecoupon2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{lemmamovecoupon2.pdf}}%
    \put(-0.06057735,0.33540832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26049067\unitlength}\raggedright $\halo{T}_1=$\end{minipage}}}%
    \put(0.50358447,0.33072608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15831133\unitlength}\raggedright $\halo{T}_2=$\end{minipage}}}%
    \put(0.05064715,0.02964179){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15143651\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_1}$\end{minipage}}}%
    \put(0.27059019,0.03035559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15143651\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_r}$\end{minipage}}}%
    \put(0.6088551,0.02676814){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15143651\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_1}$\end{minipage}}}%
    \put(0.83270084,0.02783674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15143651\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_r}$\end{minipage}}}%
    \put(0.09329507,0.14512569){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0442916\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.18233443,0.26449493){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0442916\unitlength}\raggedright $A$\end{minipage}}}%
    \put(0.65257933,0.14104386){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0442916\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.74746455,0.25601355){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0442916\unitlength}\raggedright $A$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> lemmamovecoupon3.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lemmamovecoupon3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{315bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35714286)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lemmamovecoupon3.pdf}}%
    \put(0.05426481,-0.3253838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1622534\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_1}$\end{minipage}}}%
    \put(0.28991806,-0.32461901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1622534\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_r}$\end{minipage}}}%
    \put(0.65234476,-0.3284627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1622534\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_1}$\end{minipage}}}%
    \put(0.89217947,-0.32731777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1622534\unitlength}\raggedright $\underbrace{\phantom{oooooooooo}}_{g_r}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lemmamovecoupon3.pdf}}%
    \put(0.16799654,0.07586683){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04745529\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.26238616,0.13424009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04745529\unitlength}\raggedright $A$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lemmamovecoupon3.pdf}}%
    \put(0.67372161,0.08151286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04745529\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.76811123,0.13988612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04745529\unitlength}\raggedright $A$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lemmamovecoupon3.pdf}}%
  \end{picture}%
\endgroup%


==> lemmanaturalkirby.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lemmanaturalkirby.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \put(0,0){\includegraphics[width=\unitlength]{lemmanaturalkirby.pdf}}%
    \put(0.09410497,0.29705245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13708045\unitlength}\raggedright $\mathrm{id}_{C^{\otimes n}}$\end{minipage}}}%
    \put(0.26644974,0.18013533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$\omega$}}}}%
    \put(0.34138248,0.24667377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.31634142,0.09242127){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.0243925,0.05160356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06531835\unitlength}\raggedright $C^{\otimes n}$\end{minipage}}}%
    \put(0.22675448,0.34708961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$\Delta$}}}}%
    \put(0.30105651,0.42733528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$m$}}}}%
    \put(0.57944108,0.27237162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathrm{id}_{C^{\otimes n}}$}}}%
    \put(0.74684179,0.19026187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{$\omega$}}}}%
    \put(0.82526695,0.28130086){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.79720867,0.10748735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.50131493,0.06691256){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06531835\unitlength}\raggedright $C^{\otimes n}$\end{minipage}}}%
    \put(0.43451408,0.31247701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09094481\unitlength}\raggedright $=$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> multicylinder.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multicylinder.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \put(0,0){\includegraphics[width=\unitlength]{multicylinder.pdf}}%
  \end{picture}%
\endgroup%


==> naturalproof.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'naturalproof.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1375)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{naturalproof.pdf}}%
    \put(0.24996585,0.03515289){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03580568\unitlength}\raggedright $\alpha_{i}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{naturalproof.pdf}}%
    \put(0.37301206,0.09253697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05271172\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{naturalproof.pdf}}%
    \put(0.50573133,0.05498314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03580568\unitlength}\raggedright $\alpha_{i}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{naturalproof.pdf}}%
    \put(0.30408192,0.08162298){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$Y$\end{tabular}}}}%
    \put(0.56333867,0.06744651){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$Y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{naturalproof.pdf}}%
    \put(0.73757233,0.03728189){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03580568\unitlength}\raggedright $\alpha_{i}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{naturalproof.pdf}}%
    \put(0.797284,0.08648807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$Y$\end{tabular}}}}%
    \put(0.62842397,0.09253605){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05271172\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{naturalproof.pdf}}%
  \end{picture}%
\endgroup%


==> projecteurlambdasmall.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'projecteurlambdasmall.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{16bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{projecteurlambdasmall.pdf}}%
    \put(0.60250204,0.67281791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda$}}}%
    \put(0.37336711,0.21096022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.3421892\unitlength}\raggedright {\tiny C}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> projection2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'projection2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{44bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.81818182)%
    \put(0,0){\includegraphics[width=\unitlength]{projection2.pdf}}%
    \put(0.08641316,0.12886827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38151823\unitlength}\raggedright $C^{\otimes n}$\end{minipage}}}%
    \put(0.50024851,1.13335395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\omega$}}}%
    \put(0.75146204,0.85536808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15435022\unitlength}\raggedright $\alpha$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> projection222.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'projection222.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{41.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.36363636)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{projection222.pdf}}%
    \put(1.58861001,-0.36395704){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.18909928,-0.59452627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38151821\unitlength}\raggedright $C^{\otimes n}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{projection222.pdf}}%
    \put(0.53742956,1.1575667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{projection222.pdf}}%
    \put(0.77910831,0.34919408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15435021\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{projection222.pdf}}%
    \put(0.768245,0.82259702){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> projection234.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'projection234.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{41.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.23636364)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{projection234.pdf}}%
    \put(1.58861001,-0.49122977){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.18909928,-0.721799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38151821\unitlength}\raggedright $C^{\otimes n}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{projection234.pdf}}%
    \put(0.52394528,1.0251871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\omega$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{projection234.pdf}}%
    \put(0.77910831,0.22192135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15435021\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{projection234.pdf}}%
    \put(0.73972045,0.68754761){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\alpha$\end{tabular}}}}%
    \put(0.10757235,0.04635242){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C^{\otimes n}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> proofhopf1.pdf_tex <==
%% Creator: Inkscape 0.91pre3_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'proofhopf1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{280bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.14285714)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{proofhopf1.pdf}}%
    \put(0.36169221,0.86020647){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27727435\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0.01001775,0.86810324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27727435\unitlength}\raggedright $T=$\end{minipage}}}%
    \put(0.36765776,0.38317376){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27727435\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{proofhopf1.pdf}}%
    \put(0.65345738,0.38866333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27727435\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{proofhopf1.pdf}}%
  \end{picture}%
\endgroup%


==> proofkirby1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'proofkirby1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32380952)%
    \put(0,0){\includegraphics[width=\unitlength]{proofkirby1.pdf}}%
    \put(0.46791822,0.194865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13383753\unitlength}\raggedright $T_2=$\end{minipage}}}%
    \put(-0.07387949,0.18770071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13383753\unitlength}\raggedright $T_1=$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> proofkirby2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'proofkirby2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32380952)%
    \put(0,0){\includegraphics[width=\unitlength]{proofkirby2.pdf}}%
    \put(0.47105693,0.19841804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13383753\unitlength}\raggedright $O_2=$\end{minipage}}}%
    \put(-0.07074077,0.19125376){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13383753\unitlength}\raggedright $O_1=$\end{minipage}}}%
    \put(0.03568513,0.02391847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03347228\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.09379258,0.02315012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02894908\unitlength}\raggedright $g_1$\end{minipage}}}%
    \put(0.14799699,0.02701828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15655552\unitlength}\raggedright \small{$|\ung|-g_r+1$}\end{minipage}}}%
    \put(0.26241108,0.02721075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02952084\unitlength}\raggedright $|\ung|$\end{minipage}}}%
    \put(0.34719251,0.02907755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05752538\unitlength}\raggedright $|\ung|+1$\end{minipage}}}%
    \put(0.57744616,0.01975106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03347228\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.63555363,0.01898271){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02894908\unitlength}\raggedright $g_1$\end{minipage}}}%
    \put(0.68975802,0.02285087){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15655552\unitlength}\raggedright \small{$|\ung|-g_r+1$}\end{minipage}}}%
    \put(0.80417211,0.02304334){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02952084\unitlength}\raggedright $|\ung|$\end{minipage}}}%
    \put(0.87683784,0.02767795){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05752538\unitlength}\raggedright $|\ung|+1$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> proofkirby22.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'proofkirby22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{337.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{proofkirby22.pdf}}%
    \put(0.49599248,0.18176205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12230545\unitlength}\raggedright $O_2=$\end{minipage}}}%
    \put(0.00087864,0.17499476){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12230545\unitlength}\raggedright $O_1=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{proofkirby22.pdf}}%
    \put(0.10942468,-0.08410264){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03377393\unitlength}\raggedright $g_1$\end{minipage}}}%
    \put(0.30614626,-0.07936523){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03444098\unitlength}\raggedright $|\ung|$\end{minipage}}}%
    \put(0.74147924,-0.08896462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03377393\unitlength}\raggedright $g_1$\end{minipage}}}%
    \put(0.93820079,-0.08422721){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03444098\unitlength}\raggedright $|\ung|$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{proofkirby22.pdf}}%
    \put(0.08842913,0.01753322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03058815\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.19187743,0.01964745){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11357979\unitlength}\raggedright \small{$|\ung|-g_r+1$}\end{minipage}}}%
    \put(0.37309556,0.02240646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0721005\unitlength}\raggedright $|\ung|+1$\end{minipage}}}%
    \put(0.58350946,0.01359677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03058815\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.68614394,0.01652478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11502839\unitlength}\raggedright \small{$|\ung|-g_r+1$}\end{minipage}}}%
    \put(0.85710414,0.02108441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06721755\unitlength}\raggedright $|\ung|+1$\end{minipage}}}%
    \put(0.30444752,0.00730342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$|\ung|$\end{tabular}}}}%
    \put(0.80052507,0.00495869){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$|\ung|$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> proofkirby222.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'proofkirby222.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{393.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32380952)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{proofkirby222.pdf}}%
    \put(0.47175449,0.21864738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13383753\unitlength}\raggedright $O_2=$\end{minipage}}}%
    \put(-0.07004321,0.21148309){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13383753\unitlength}\raggedright $O_1=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{proofkirby222.pdf}}%
    \put(0.09379258,0.02315012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02894908\unitlength}\raggedright $g_1$\end{minipage}}}%
    \put(0.26241108,0.02721075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02952084\unitlength}\raggedright $|\ung|$\end{minipage}}}%
    \put(0.63555363,0.01898271){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02894908\unitlength}\raggedright $g_1$\end{minipage}}}%
    \put(0.80417211,0.02304334){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02952084\unitlength}\raggedright $|\ung|$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{proofkirby222.pdf}}%
  \end{picture}%
\endgroup%


==> prooftqftgluingtangle.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftgluingtangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{220bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09090909)%
    \put(0,0){\includegraphics[width=\unitlength]{prooftqftgluingtangle.pdf}}%
    \put(0.46864108,0.86872313){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07638696\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0.46627534,0.3979811){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07638696\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.11184042,0.18923035){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_1}$\end{minipage}}}%
    \put(0.74995769,0.18690126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_r}$\end{minipage}}}%
    \put(0.11583534,0.46640752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_1}$\end{minipage}}}%
    \put(0.29741239,0.46640755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_2}$\end{minipage}}}%
    \put(0.57079806,0.46334722){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1253582\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_{s-1}}$\end{minipage}}}%
    \put(0.75747558,0.46436733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_s}$\end{minipage}}}%
    \put(0.11583533,0.91933006){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_1}$\end{minipage}}}%
    \put(0.75237515,0.92035017){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_t}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> prooftqftgluingtangle12.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftgluingtangle12.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{176.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06382979)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prooftqftgluingtangle12.pdf}}%
    \put(0.54840978,0.80382494){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08938901\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0.47695706,0.20075656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08938901\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{prooftqftgluingtangle12.pdf}}%
    \put(0.0621928,-0.04352623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14062921\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_1}$\end{minipage}}}%
    \put(0.80892577,-0.04625176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14062921\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_r}$\end{minipage}}}%
    \put(0.0668677,0.28083003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14062921\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_1}$\end{minipage}}}%
    \put(0.27935149,0.28083007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14062921\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_2}$\end{minipage}}}%
    \put(0.66795517,0.32944888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14669576\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_{s-1}}$\end{minipage}}}%
    \put(0.8177233,0.27844258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14062921\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_s}$\end{minipage}}}%
    \put(0.06686769,0.81084577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14062921\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_1}$\end{minipage}}}%
    \put(0.8117547,0.81203952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14062921\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_t}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{prooftqftgluingtangle12.pdf}}%
  \end{picture}%
\endgroup%


==> prooftqftgluingtangle2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftgluingtangle2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{220bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09090909)%
    \put(0,0){\includegraphics[width=\unitlength]{prooftqftgluingtangle2.pdf}}%
    \put(0.48115913,0.80083124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07638696\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0.47879339,0.3300892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07638696\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.12435847,0.12133846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_1}$\end{minipage}}}%
    \put(0.76247573,0.11900937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_r}$\end{minipage}}}%
    \put(0.12835339,0.39851562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_1}$\end{minipage}}}%
    \put(0.30993044,0.39851566){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_2}$\end{minipage}}}%
    \put(0.58331609,0.39545533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1253582\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_{s-1}}$\end{minipage}}}%
    \put(0.76999362,0.39647544){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_s}$\end{minipage}}}%
    \put(0.12835338,0.85143817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_1}$\end{minipage}}}%
    \put(0.76489318,0.85245828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12017406\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_t}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> prooftqftgluingtangle22.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftgluingtangle22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{172.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prooftqftgluingtangle22.pdf}}%
    \put(0.57529896,0.65316779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09133224\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0.4791962,0.25056405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09133224\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{prooftqftgluingtangle22.pdf}}%
    \put(0.05541532,0.00097077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14368637\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_1}$\end{minipage}}}%
    \put(0.81838163,-0.00181401){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14368637\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2g_r}$\end{minipage}}}%
    \put(0.06019186,0.33237825){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14368637\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_1}$\end{minipage}}}%
    \put(0.27729484,0.33237829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14368637\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_2}$\end{minipage}}}%
    \put(0.69744315,0.1684792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1498848\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_{s-1}}$\end{minipage}}}%
    \put(0.82737041,0.3299389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14368637\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2h_s}$\end{minipage}}}%
    \put(0.06019184,0.87391607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14368637\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_1}$\end{minipage}}}%
    \put(0.82127207,0.87513577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14368637\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{2k_t}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{prooftqftgluingtangle22.pdf}}%
  \end{picture}%
\endgroup%


==> prooftqftopen1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftopen1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{456bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56140351)%
    \put(0,0){\includegraphics[width=\unitlength]{prooftqftopen1.pdf}}%
    \put(0.23436438,0.39757879){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03685336\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0.23534073,0.16093669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03685336\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.06457112,0.04783944){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{g_1}$\end{minipage}}}%
    \put(0.21764106,0.04800197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{g_r}$\end{minipage}}}%
    \put(0.38186383,0.04460039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{n}$\end{minipage}}}%
    \put(0.46601311,0.04460039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{m}$\end{minipage}}}%
    \put(0.544359,0.04363316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{h_1}$\end{minipage}}}%
    \put(0.63044274,0.04363316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{h_s}$\end{minipage}}}%
    \put(0.71621077,0.0436733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{s}$\end{minipage}}}%
    \put(0.80326176,0.04337764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{k_1}$\end{minipage}}}%
    \put(0.89159569,0.04363316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{k_t}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> prooftqftopen11.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftopen11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{456bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50877193)%
    \put(0,0){\includegraphics[width=\unitlength]{prooftqftopen11.pdf}}%
    \put(0.23939521,0.38271437){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03685336\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0.24037155,0.14607227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03685336\unitlength}\raggedright $T$\end{minipage}}}%
    \put(0.06960194,0.03297502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{g_1}$\end{minipage}}}%
    \put(0.22267189,0.03313755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{g_r}$\end{minipage}}}%
    \put(0.38689465,0.02973597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{n}$\end{minipage}}}%
    \put(0.47104393,0.02973597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{m}$\end{minipage}}}%
    \put(0.54938983,0.02876874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{h_1}$\end{minipage}}}%
    \put(0.63547356,0.02876874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{h_s}$\end{minipage}}}%
    \put(0.7212416,0.02880888){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{s}$\end{minipage}}}%
    \put(0.80829258,0.02851322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{k_1}$\end{minipage}}}%
    \put(0.89662651,0.02876874){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04941705\unitlength}\raggedright $\underbrace{\phantom{oooooo}}_{k_t}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> prooftqftopen3.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftopen3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{456bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49122807)%
    \put(0,0){\includegraphics[width=\unitlength]{prooftqftopen3.pdf}}%
    \put(0.80643614,0.01547579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04539331\unitlength}\raggedright \tiny{$D_{1}$}\end{minipage}}}%
    \put(0.84579052,0.01549204){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04539331\unitlength}\raggedright \tiny{$D_{k_1}$}\end{minipage}}}%
    \put(0.93360273,0.01282035){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0423637\unitlength}\raggedright \tiny{$D_{|\unk|}$}\end{minipage}}}%
    \put(0.20245822,0.3704857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19836441\unitlength}\raggedright $T'$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> prooftqftopen32.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftopen32.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49122807)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prooftqftopen32.pdf}}%
    \put(0.80643614,0.24602928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04539331\unitlength}\raggedright \tiny{$D_{1}$}\end{minipage}}}%
    \put(0.84579052,0.24604553){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04539331\unitlength}\raggedright \tiny{$D_{k_1}$}\end{minipage}}}%
    \put(0.93360273,0.24337384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0423637\unitlength}\raggedright \tiny{$D_{|\unk|}$}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{prooftqftopen32.pdf}}%
    \put(0.20245822,0.3704857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19836441\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{prooftqftopen32.pdf}}%
  \end{picture}%
\endgroup%


==> prooftqftopen33.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftopen33.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{427.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29824561)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{prooftqftopen33.pdf}}%
    \put(0.80624657,0.00258014){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04539331\unitlength}\raggedright \tiny{$D_{1}$}\end{minipage}}}%
    \put(0.84560096,0.00259639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04539331\unitlength}\raggedright \tiny{$D_{k_1}$}\end{minipage}}}%
    \put(0.93341317,-0.0000753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0423637\unitlength}\raggedright \tiny{$D_{|\unk|}$}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{prooftqftopen33.pdf}}%
    \put(0.20245822,0.17750325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19836441\unitlength}\raggedright $T'$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{prooftqftopen33.pdf}}%
    \put(0.15357846,0.15367685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{T'}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> prooftqftunit0.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'prooftqftunit0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{prooftqftunit0.pdf}}%
  \end{picture}%
\endgroup%


==> smatrix.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'smatrix.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{56.69291339bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.01143404,0.2635378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24323186\unitlength}\raggedright \small{$i$}\end{minipage}}}%
    \put(0.89683513,0.25657545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29321132\unitlength}\raggedright \small{$j$}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{smatrix.pdf}}%
  \end{picture}%
\endgroup%


==> smatrix2.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'smatrix2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{56.69291339bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.01143404,0.2635378){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24323186\unitlength}\raggedright \small{$i$}\end{minipage}}}%
    \put(0.89683513,0.25657545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29321132\unitlength}\raggedright \small{$j$}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{smatrix2.pdf}}%
  \end{picture}%
\endgroup%


==> twist1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twist1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48888889)%
    \put(0,0){\includegraphics[width=\unitlength]{twist1.pdf}}%
    \put(0.3789634,0.30293204){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20517054\unitlength}\raggedright $\longleftrightarrow$\end{minipage}}}%
    \put(0.59875695,0.30270384){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21807042\unitlength}\raggedright $\longleftrightarrow$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> twist22.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'twist22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{400bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{twist22.pdf}}%
    \put(0.58421235,0.27482597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28974405\unitlength}\raggedright $\longleftrightarrow$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{twist22.pdf}}%
    \put(0.36216709,0.27513477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28974405\unitlength}\raggedright $\longleftrightarrow$\end{minipage}}}%
    \put(0.02554564,0.0558266){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.94508832\unitlength}\raggedright $\text{The simultaneous twist of all components of the same entrance or exit boundary component}$\end{minipage}}}%
    \put(0.025323,0.02830428){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.93678322\unitlength}\raggedright $\text{is considered as nothing happened.}$\end{minipage}}}%
  \end{picture}%
\endgroup%

